ProbeAgent: Principled Diagnosis of Agent Failures in Verifiable Environments

Improving agents requires discovering where they fail and understanding why. An agent acts over multiple steps in a changing environment, so diagnosing its failures requires more than inspecting the final response of a large language model (LLM). The same unsuccessful outcome can arise from task difficulty or from an error the agent repeats across tasks. We introduce ProbeAgent, an automated framework that discovers agent failures, tests their proposed causes, and identifies shared failure modes. Starting from benchmark tasks, ProbeAgent builds executable tests and validates them using reference solutions, automated checks, and review of the task requirements. For each failed trajectory, it explains the error and constructs new tasks that preserve the suspected cause while changing the surrounding context. Running the agent on these tasks tests whether the same error recurs. ProbeAgent then groups failures with similar causes and generates descriptions that distinguish their errors. This process connects explanations of individual failures to executable tests and descriptions of shared failure modes. We evaluate ProbeAgent across 22 agent configurations using tasks from 10 benchmarks, collecting 1,244 failures and producing 536 failure-mode descriptions. These descriptions distinguish specific errors within broad outcomes such as incomplete work, including planning without acting and stopping before delivering a file. In human evaluation, annotators accept 90.0% of assigned descriptions and correctly reject 83.3% of similar alternatives, supporting the accuracy and specificity of the discovered failure modes.

==> fonts/README.txt <==
Source Sans Pro, the six files the preprint uses: regular, italic, bold and bold italic for the sans
text of charts and tables (\setsansfont in preprint.tex), semibold and semibold italic for the cover
(\coversans in probeagentpreprint.sty).

Both load the files from this folder by file name. They are kept in the repository because TeX Live
renamed the sourcesanspro package to sourcesans and its font files to SourceSans3-*.otf: a lookup of
SourceSansPro-*.otf in the TeX installation works on an older TeX Live and fails on a current one
(Overleaf, arXiv). With the files here the preprint is set in the same fonts everywhere.

Copied unchanged from the TeX Live sourcesanspro package (v2.7). Copyright Adobe; licensed under the
SIL Open Font License 1.1 (https://openfontlicense.org), which allows redistribution with this notice.

